Over-the-Air Computation with Power Amplifier Nonlinearity

Over-the-air computation (AirComp) enables efficient wireless data aggregation by exploiting the superposition of signals transmitted by multiple source nodes, but its performance is sensitive to hardware impairments such as power amplifier (PA) nonlinearity. In this paper, we develop an analytical framework for coherent AirComp with PA nonlinearities and derive a closed-form expression for the receiver mean-squared error (MSE) under a memoryless polynomial PA model. Our numerical results show that power control optimized under the conventional linear-PA assumption can exhibit rapidly increasing MSE as the transmit power budget increases, whereas incorporating PA nonlinearity into the power control design prevents this degradation and maintains low MSE over the considered power range.

==> data/general/PA.dat <==
x yl ynl ynls
1.000000000000000021e-03 1.000000000000000021e-03 9.999999546166031105e-04 9.999999546166031105e-04
1.546410757192234926e-02 1.546410757192234926e-02 1.546393974125546619e-02 1.546393974125546619e-02
2.992821514384469417e-02 2.992821514384469417e-02 2.992699857007614234e-02 2.992699857007614234e-02
4.439232271576704081e-02 4.439232271576704081e-02 4.438835246081792446e-02 4.438835246081792446e-02
5.885643028768938745e-02 5.885643028768938745e-02 5.884717745167752229e-02 5.884717745167752229e-02
7.332053785961173409e-02 7.332053785961173409e-02 7.330264960823865139e-02 7.330264960823865139e-02
8.778464543153408073e-02 8.778464543153408073e-02 8.775394503241272515e-02 8.775394503241272515e-02
1.022487530034564135e-01 1.022487530034564135e-01 1.022002398713939830e-01 1.022002398713939830e-01
1.167128605753787879e-01 1.167128605753787879e-01 1.166407103266325906e-01 1.166407103266325906e-01
1.311769681473011206e-01 1.311769681473011206e-01 1.310745326628295349e-01 1.310745326628295349e-01
1.456410757192234950e-01 1.456410757192234950e-01 1.455008832169567556e-01 1.455008832169567556e-01
1.601051832911458417e-01 1.601051832911458417e-01 1.599189384073062270e-01 1.599189384073062270e-01
1.745692908630681328e-01 1.745692908630681328e-01 1.743278747425716646e-01 1.743278747425716646e-01
1.890333984349904795e-01 1.890333984349904795e-01 1.887268688309660103e-01 1.887268688309660103e-01
2.034975060069128816e-01 2.034975060069128816e-01 2.031150973893794953e-01 2.031150973893794953e-01
2.179616135788352005e-01 2.179616135788352005e-01 2.174917372525807802e-01 2.174917372525807802e-01
2.324257211507575749e-01 2.324257211507575749e-01 2.318559653824656952e-01 2.318559653824656952e-01
2.468898287226799215e-01 2.468898287226799215e-01 2.462069588773572459e-01 2.462069588773572459e-01
2.613539362946022404e-01 2.613539362946022404e-01 2.605438949813601579e-01 2.605438949813601579e-01
2.758180438665245870e-01 2.758180438665245870e-01 2.748659510937746520e-01 2.748659510937746520e-01
2.902821514384469337e-01 2.902821514384469337e-01 2.891723047785729195e-01 2.891723047785729195e-01
3.047462590103692803e-01 3.047462590103692803e-01 3.034621337739414337e-01 3.034621337739414337e-01
3.192103665822916270e-01 3.192103665822916270e-01 3.177346160018955090e-01 3.177346160018955090e-01
3.336744741542139736e-01 3.336744741542139736e-01 3.319889295779664407e-01 3.319889295779664407e-01
3.481385817261363758e-01 3.481385817261363758e-01 3.462242528209687475e-01 3.462242528209687475e-01
3.626026892980587224e-01 3.626026892980587224e-01 3.604397642628501819e-01 3.604397642628501819e-01
3.770667968699810135e-01 3.770667968699810135e-01 3.746346426586278922e-01 3.746346426586278922e-01
3.915309044419033047e-01 3.915309044419033047e-01 3.888080669964166236e-01 3.888080669964166236e-01
4.059950120138257068e-01 4.059950120138257068e-01 4.029592165075523424e-01 4.029592165075523424e-01
4.204591195857480534e-01 4.204591195857480534e-01 4.170872706768153360e-01 4.170872706768153360e-01
4.349232271576704001e-01 4.349232271576704001e-01 4.311914092527581177e-01 4.311914092527581177e-01
4.493873347295926912e-01 4.493873347295926912e-01 4.452708122581423567e-01 4.452708122581423567e-01
4.638514423015150934e-01 4.638514423015150934e-01 4.593246600004886049e-01 4.593246600004886049e-01
4.783155498734374400e-01 4.783155498734374400e-01 4.733521330827452633e-01 4.733521330827452633e-01
4.927796574453598422e-01 4.927796574453598422e-01 4.873524124140786729e-01 4.873524124140786729e-01
5.072437650172821888e-01 5.072437650172821888e-01 5.013246792207932678e-01 5.013246792207932678e-01
5.217078725892043689e-01 5.217078725892043689e-01 5.152681150573815705e-01 5.152681150573815705e-01
5.361719801611268821e-01 5.361719801611268821e-01 5.291819018177156275e-01 5.291819018177156275e-01
5.506360877330491732e-01 5.506360877330491732e-01 5.430652217463765030e-01 5.430652217463765030e-01
5.651001953049715754e-01 5.651001953049715754e-01 5.569172574501359829e-01 5.569172574501359829e-01
5.795643028768938665e-01 5.795643028768938665e-01 5.707371919095889368e-01 5.707371919095889368e-01
5.940284104488162686e-01 5.940284104488162686e-01 5.845242084909457736e-01 5.845242084909457736e-01
6.084925180207384487e-01 6.084925180207384487e-01 5.982774909579882117e-01 5.982774909579882117e-01
6.229566255926609619e-01 6.229566255926609619e-01 6.119962234841965776e-01 6.119962234841965776e-01
6.374207331645832530e-01 6.374207331645832530e-01 6.256795906650505223e-01 6.256795906650505223e-01
6.518848407365055442e-01 6.518848407365055442e-01 6.393267775305133682e-01 6.393267775305133682e-01
6.663489483084279463e-01 6.663489483084279463e-01 6.529369695577027510e-01 6.529369695577027510e-01
6.808130558803503485e-01 6.808130558803503485e-01 6.665093526837566618e-01 6.665093526837566618e-01
6.952771634522725286e-01 6.952771634522725286e-01 6.800431133188981070e-01 6.800431133188981070e-01
7.097412710241950418e-01 7.097412710241950418e-01 6.935374383597069370e-01 6.935374383597069370e-01
7.242053785961173329e-01 7.242053785961173329e-01 7.069915152026057248e-01 7.069915152026057248e-01
7.386694861680397350e-01 7.386694861680397350e-01 7.204045317575644702e-01 7.204045317575644702e-01
7.531335937399620262e-01 7.531335937399620262e-01 7.337756764620325667e-01 7.337756764620325667e-01
7.675977013118843173e-01 7.675977013118843173e-01 7.471041382951063570e-01 7.471041382951063570e-01
7.820618088838067195e-01 7.820618088838067195e-01 7.603891067919356095e-01 7.603891067919356095e-01
7.965259164557290106e-01 7.965259164557290106e-01 7.736297720583805715e-01 7.736297720583805715e-01
8.109900240276515238e-01 8.109900240276515238e-01 7.868253247859258170e-01 7.868253247859258170e-01
8.254541315995738149e-01 8.254541315995738149e-01 7.999749562668565517e-01 7.999749562668565517e-01
8.399182391714959950e-01 8.399182391714959950e-01 8.130778584097090311e-01 8.130778584097090311e-01
8.543823467434185082e-01 8.543823467434185082e-01 8.261332237550019775e-01 8.261332237550019775e-01
8.688464543153409103e-01 8.688464543153409103e-01 8.391402454912547659e-01 8.391402454912547659e-01
8.833105618872633125e-01 8.833105618872633125e-01 8.520981174713071482e-01 8.520981174713071482e-01
8.977746694591856036e-01 8.977746694591856036e-01 8.650060342289419557e-01 8.650060342289419557e-01
9.122387770311077837e-01 9.122387770311077837e-01 8.778631909958271029e-01 8.778631909958271029e-01
9.267028846030301859e-01 9.267028846030301859e-01 8.906687837187808876e-01 8.906687837187808876e-01
9.411669921749525880e-01 9.411669921749525880e-01 9.034220090773733558e-01 9.034220090773733558e-01
9.556310997468749902e-01 9.556310997468749902e-01 9.161220645018731679e-01 9.161220645018731679e-01
9.700952073187973923e-01 9.700952073187973923e-01 9.287681481915479598e-01 9.287681481915479598e-01
9.845593148907196834e-01 9.845593148907196834e-01 9.413594591333331874e-01 9.413594591333331874e-01
9.990234224626420856e-01 9.990234224626420856e-01 9.538951971208760039e-01 9.538951971208760039e-01
1.013487530034564266e+00 1.013487530034564266e+00 9.663745627739669386e-01 9.663745627739669386e-01
1.027951637606486557e+00 1.027951637606486557e+00 9.787967575583714774e-01 9.787967575583714774e-01
1.042415745178408848e+00 1.042415745178408848e+00 9.911609838060723154e-01 9.911609838060723154e-01
1.056879852750331361e+00 1.056879852750331361e+00 1.003466444735935159e+00 1.003466444735935159e+00
1.071343960322253652e+00 1.071343960322253652e+00 1.015712344474808626e+00 1.015712344474808626e+00
1.085808067894175721e+00 1.085808067894175721e+00 1.027897888079075672e+00 1.027897888079075672e+00
1.100272175466098235e+00 1.100272175466098235e+00 1.040022281556663764e+00 1.040022281556663764e+00
1.114736283038020748e+00 1.114736283038020748e+00 1.052084731889531444e+00 1.052084731889531444e+00
1.129200390609943039e+00 1.129200390609943039e+00 1.064084447056643512e+00 1.064084447056643512e+00
1.143664498181865330e+00 1.143664498181865330e+00 1.076020636057452018e+00 1.076020636057452018e+00
1.158128605753787621e+00 1.158128605753787621e+00 1.087892508935893066e+00 1.087892508935893066e+00
1.172592713325709912e+00 1.172592713325709912e+00 1.099699276804919634e+00 1.099699276804919634e+00
1.187056820897632425e+00 1.187056820897632425e+00 1.111440151871582183e+00 1.111440151871582183e+00
1.201520928469554717e+00 1.201520928469554717e+00 1.123114347462677465e+00 1.123114347462677465e+00
1.215985036041476786e+00 1.215985036041476786e+00 1.134721078050977994e+00 1.134721078050977994e+00
1.230449143613399743e+00 1.230449143613399743e+00 1.146259559282063467e+00 1.146259559282063467e+00
1.244913251185321812e+00 1.244913251185321812e+00 1.157729008001766813e+00 1.157729008001766813e+00
1.259377358757244103e+00 1.259377358757244103e+00 1.169128642284261499e+00 1.169128642284261499e+00
1.273841466329166172e+00 1.273841466329166172e+00 1.180457681460798325e+00 1.180457681460798325e+00
1.288305573901088907e+00 1.288305573901088907e+00 1.191715346149122334e+00 1.191715346149122334e+00
1.302769681473010976e+00 1.302769681473010976e+00 1.202900858283580066e+00 1.202900858283580066e+00
1.317233789044933490e+00 1.317233789044933490e+00 1.214013441145945338e+00 1.214013441145945338e+00
1.331697896616856225e+00 1.331697896616856225e+00 1.225052319396982448e+00 1.225052319396982448e+00
1.346162004188778294e+00 1.346162004188778294e+00 1.236016719108766537e+00 1.236016719108766537e+00
1.360626111760700585e+00 1.360626111760700585e+00 1.246905867797787781e+00 1.246905867797787781e+00
1.375090219332623098e+00 1.375090219332623098e+00 1.257718994458863149e+00 1.257718994458863149e+00
1.389554326904545389e+00 1.389554326904545389e+00 1.268455329599874393e+00 1.268455329599874393e+00
1.404018434476467458e+00 1.404018434476467458e+00 1.279114105277366020e+00 1.279114105277366020e+00
1.418482542048389972e+00 1.418482542048389972e+00 1.289694555133022336e+00 1.289694555133022336e+00
1.432946649620312263e+00 1.432946649620312263e+00 1.300195914431053978e+00 1.300195914431053978e+00
1.447410757192234332e+00 1.447410757192234332e+00 1.310617420096520380e+00 1.310617420096520380e+00
1.461874864764157067e+00 1.461874864764157067e+00 1.320958310754617004e+00 1.320958310754617004e+00
1.476338972336079358e+00 1.476338972336079358e+00 1.331217826770959567e+00 1.331217826770959567e+00
1.490803079908001649e+00 1.490803079908001649e+00 1.341395210292889884e+00 1.341395210292889884e+00
1.505267187479923940e+00 1.505267187479923940e+00 1.351489705291842203e+00 1.351489705291842203e+00
1.519731295051846454e+00 1.519731295051846454e+00 1.361500557606798445e+00 1.361500557606798445e+00
1.534195402623768745e+00 1.534195402623768745e+00 1.371427014988867432e+00 1.371427014988867432e+00
1.548659510195691036e+00 1.548659510195691036e+00 1.381268327147020525e+00 1.381268327147020525e+00
1.563123617767613327e+00 1.563123617767613327e+00 1.391023745795028299e+00 1.391023745795028299e+00
1.577587725339535840e+00 1.577587725339535840e+00 1.400692524699622687e+00 1.400692524699622687e+00
1.592051832911457909e+00 1.592051832911457909e+00 1.410273919729936987e+00 1.410273919729936987e+00
1.606515940483380422e+00 1.606515940483380422e+00 1.419767188908252598e+00 1.419767188908252598e+00
1.620980048055302492e+00 1.620980048055302492e+00 1.429171592462103346e+00 1.429171592462103346e+00
1.635444155627225005e+00 1.635444155627225005e+00 1.438486392877772024e+00 1.438486392877772024e+00
1.649908263199147518e+00 1.649908263199147518e+00 1.447710854955229776e+00 1.447710854955229776e+00
1.664372370771069809e+00 1.664372370771069809e+00 1.456844245864562737e+00 1.456844245864562737e+00
1.678836478342992322e+00 1.678836478342992322e+00 1.465885835203931897e+00 1.465885835203931897e+00
1.693300585914914613e+00 1.693300585914914613e+00 1.474834895059117246e+00 1.474834895059117246e+00
1.707764693486837126e+00 1.707764693486837126e+00 1.483690700064696610e+00 1.483690700064696610e+00
1.722228801058759196e+00 1.722228801058759196e+00 1.492452527466914702e+00 1.492452527466914702e+00
1.736692908630681487e+00 1.736692908630681487e+00 1.501119657188291878e+00 1.501119657188291878e+00
1.751157016202604222e+00 1.751157016202604222e+00 1.509691371894035239e+00 1.509691371894035239e+00
1.765621123774526291e+00 1.765621123774526291e+00 1.518166957060307798e+00 1.518166957060307798e+00
1.780085231346448582e+00 1.780085231346448582e+00 1.526545701044416781e+00 1.526545701044416781e+00
1.794549338918370873e+00 1.794549338918370873e+00 1.534826895156986115e+00 1.534826895156986115e+00
1.809013446490293386e+00 1.809013446490293386e+00 1.543009833736178393e+00 1.543009833736178393e+00
1.823477554062215455e+00 1.823477554062215455e+00 1.551093814224029810e+00 1.551093814224029810e+00
1.837941661634137969e+00 1.837941661634137969e+00 1.559078137244977125e+00 1.559078137244977125e+00
1.852405769206060260e+00 1.852405769206060260e+00 1.566962106686644374e+00 1.566962106686644374e+00
1.866869876777982551e+00 1.866869876777982551e+00 1.574745029782962380e+00 1.574745029782962380e+00
1.881333984349905064e+00 1.881333984349905064e+00 1.582426217199706997e+00 1.582426217199706997e+00
1.895798091921827577e+00 1.895798091921827577e+00 1.590004983122532245e+00 1.590004983122532245e+00
1.910262199493749868e+00 1.910262199493749868e+00 1.597480645347585604e+00 1.597480645347585604e+00
1.924726307065671937e+00 1.924726307065671937e+00 1.604852525374791838e+00 1.604852525374791838e+00
1.939190414637594229e+00 1.939190414637594229e+00 1.612119948503899280e+00 1.612119948503899280e+00
1.953654522209516964e+00 1.953654522209516964e+00 1.619282243933377163e+00 1.619282243933377163e+00
1.968118629781439033e+00 1.968118629781439033e+00 1.626338744862271035e+00 1.626338744862271035e+00
1.982582737353361546e+00 1.982582737353361546e+00 1.633288788595110397e+00 1.633288788595110397e+00
1.997046844925283837e+00 1.997046844925283837e+00 1.640131716649978477e+00 1.640131716649978477e+00
2.011510952497206350e+00 2.011510952497206350e+00 1.646866874869855613e+00 1.646866874869855613e+00
2.025975060069128642e+00 2.025975060069128642e+00 1.653493613537343254e+00 1.653493613537343254e+00
2.040439167641051377e+00 2.040439167641051377e+00 1.660011287492899168e+00 1.660011287492899168e+00
2.054903275212973224e+00 2.054903275212973224e+00 1.666419256256693515e+00 1.666419256256693515e+00
2.069367382784895515e+00 2.069367382784895515e+00 1.672716884154225481e+00 1.672716884154225481e+00
2.083831490356817806e+00 2.083831490356817806e+00 1.678903540445826126e+00 1.678903540445826126e+00
2.098295597928740097e+00 2.098295597928740097e+00 1.684978599460190019e+00 1.684978599460190019e+00
2.112759705500662832e+00 2.112759705500662832e+00 1.690941440732079304e+00 1.690941440732079304e+00
2.127223813072585124e+00 2.127223813072585124e+00 1.696791449144343211e+00 1.696791449144343211e+00
2.141687920644507415e+00 2.141687920644507415e+00 1.702528015074418866e+00 1.702528015074418866e+00
2.156152028216429262e+00 2.156152028216429262e+00 1.708150534545469057e+00 1.708150534545469057e+00
2.170616135788351997e+00 2.170616135788351997e+00 1.713658409382322168e+00 1.713658409382322168e+00
2.185080243360274288e+00 2.185080243360274288e+00 1.719051047372397889e+00 1.719051047372397889e+00
2.199544350932196579e+00 2.199544350932196579e+00 1.724327862431790814e+00 1.724327862431790814e+00
2.214008458504118870e+00 2.214008458504118870e+00 1.729488274776706636e+00 1.729488274776706636e+00
2.228472566076041605e+00 2.228472566076041605e+00 1.734531711100451901e+00 1.734531711100451901e+00
2.242936673647963897e+00 2.242936673647963897e+00 1.739457604756167397e+00 1.739457604756167397e+00
2.257400781219886188e+00 2.257400781219886188e+00 1.744265395945536756e+00 1.744265395945536756e+00
2.271864888791808035e+00 2.271864888791808035e+00 1.748954531913679444e+00 1.748954531913679444e+00
2.286328996363730326e+00 2.286328996363730326e+00 1.753524467150461730e+00 1.753524467150461730e+00
2.300793103935653061e+00 2.300793103935653061e+00 1.757974663598471210e+00 1.757974663598471210e+00
2.315257211507574908e+00 2.315257211507574908e+00 1.762304590867896481e+00 1.762304590867896481e+00
2.329721319079497199e+00 2.329721319079497199e+00 1.766513726458581734e+00 1.766513726458581734e+00
2.344185426651420379e+00 2.344185426651420379e+00 1.770601555989519404e+00 1.770601555989519404e+00
2.358649534223342670e+00 2.358649534223342670e+00 1.774567573436071521e+00 1.774567573436071521e+00
2.373113641795264961e+00 2.373113641795264961e+00 1.778411281375207764e+00 1.778411281375207764e+00
2.387577749367187252e+00 2.387577749367187252e+00 1.782132191239069074e+00 1.782132191239069074e+00
2.402041856939109987e+00 2.402041856939109987e+00 1.785729823577177022e+00 1.785729823577177022e+00
2.416505964511031834e+00 2.416505964511031834e+00 1.789203708327627318e+00 1.789203708327627318e+00
2.430970072082954125e+00 2.430970072082954125e+00 1.792553385097598317e+00 1.792553385097598317e+00
2.445434179654876861e+00 2.445434179654876861e+00 1.795778403453555550e+00 1.795778403453555550e+00
2.459898287226799152e+00 2.459898287226799152e+00 1.798878323221520636e+00 1.798878323221520636e+00
2.474362394798720999e+00 2.474362394798720999e+00 1.801852714797789190e+00 1.801852714797789190e+00
2.488826502370644178e+00 2.488826502370644178e+00 1.804701159470526228e+00 1.804701159470526228e+00
2.503290609942566469e+00 2.503290609942566469e+00 1.807423249752647898e+00 1.807423249752647898e+00
2.517754717514488316e+00 2.517754717514488316e+00 1.810018589726445137e+00 1.810018589726445137e+00
2.532218825086411051e+00 2.532218825086411051e+00 1.812486795400411355e+00 1.812486795400411355e+00
2.546682932658332899e+00 2.546682932658332899e+00 1.814827495078756403e+00 1.814827495078756403e+00
2.561147040230254746e+00 2.561147040230254746e+00 1.817040329744110894e+00 1.817040329744110894e+00
2.575611147802177925e+00 2.575611147802177925e+00 1.819124953453953086e+00 1.819124953453953086e+00
2.590075255374099772e+00 2.590075255374099772e+00 1.821081033751302369e+00 1.821081033751302369e+00
2.604539362946022507e+00 2.604539362946022507e+00 1.822908252090250425e+00 1.822908252090250425e+00
2.619003470517945242e+00 2.619003470517945242e+00 1.824606304276934710e+00 1.824606304276934710e+00
2.633467578089867533e+00 2.633467578089867533e+00 1.826174900926567313e+00 1.826174900926567313e+00
2.647931685661789381e+00 2.647931685661789381e+00 1.827613767937181111e+00 1.827613767937181111e+00
2.662395793233711672e+00 2.662395793233711672e+00 1.828922646980759792e+00 1.828922646980759792e+00
2.676859900805634407e+00 2.676859900805634407e+00 1.830101296012464962e+00 1.830101296012464962e+00
2.691324008377556698e+00 2.691324008377556698e+00 1.831149489798702845e+00 1.831149489798702845e+00
2.705788115949478989e+00 2.705788115949478989e+00 1.832067020464784202e+00 1.832067020464784202e+00
2.720252223521401280e+00 2.720252223521401280e+00 1.832853698063003467e+00 1.832853698063003467e+00
2.734716331093323127e+00 2.734716331093323127e+00 1.833509351161953793e+00 1.833509351161953793e+00
2.749180438665245418e+00 2.749180438665245418e+00 1.834033827457961952e+00 1.834033827457961952e+00
2.763644546237168154e+00 2.763644546237168154e+00 1.834426994409557032e+00 1.834426994409557032e+00
2.778108653809090889e+00 2.778108653809090889e+00 1.834688739895918852e+00 1.834688739895918852e+00
2.792572761381013180e+00 2.792572761381013180e+00 1.834818972900294165e+00 1.834818972900294165e+00
2.807036868952935471e+00 2.807036868952935471e+00 1.834817624219424292e+00 1.834817624219424292e+00
2.821500976524857318e+00 2.821500976524857318e+00 1.834684647200059304e+00 1.834684647200059304e+00
2.835965084096779609e+00 2.835965084096779609e+00 1.834420018503674976e+00 1.834420018503674976e+00
2.850429191668702789e+00 2.850429191668702789e+00 1.834023738900584455e+00 1.834023738900584455e+00
2.864893299240625080e+00 2.864893299240625080e+00 1.833495834094644339e+00 1.833495834094644339e+00
2.879357406812546927e+00 2.879357406812546927e+00 1.832836355579843035e+00 1.832836355579843035e+00
2.893821514384469662e+00 2.893821514384469662e+00 1.832045381530101658e+00 1.832045381530101658e+00
2.908285621956391953e+00 2.908285621956391953e+00 1.831123017723659485e+00 1.831123017723659485e+00
2.922749729528314244e+00 2.922749729528314244e+00 1.830069398503496814e+00 1.830069398503496814e+00
2.937213837100236979e+00 2.937213837100236979e+00 1.828884687775291562e+00 1.828884687775291562e+00
2.951677944672158826e+00 2.951677944672158826e+00 1.827569080044470828e+00 1.827569080044470828e+00
2.966142052244081118e+00 2.966142052244081118e+00 1.826122801493987868e+00 1.826122801493987868e+00
2.980606159816003853e+00 2.980606159816003853e+00 1.824546111104517587e+00 1.824546111104517587e+00
2.995070267387925700e+00 2.995070267387925700e+00 1.822839301818834468e+00 1.822839301818834468e+00
3.009534374959847991e+00 3.009534374959847991e+00 1.821002701752193920e+00 1.822227904288532319e+00
3.023998482531770726e+00 3.023998482531770726e+00 1.819036675450635965e+00 1.822227904288532319e+00
3.038462590103693017e+00 3.038462590103693017e+00 1.816941625199178123e+00 1.822227904288532319e+00
3.052926697675615308e+00 3.052926697675615308e+00 1.814717992381956746e+00 1.822227904288532097e+00
3.067390805247537156e+00 3.067390805247537156e+00 1.812366258896443094e+00 1.822227904288532319e+00
3.081854912819459891e+00 3.081854912819459891e+00 1.809886948623953495e+00 1.822227904288532319e+00
3.096319020391381738e+00 3.096319020391381738e+00 1.807280628958738422e+00 1.822227904288532319e+00
3.110783127963304029e+00 3.110783127963304029e+00 1.804547912398024145e+00 1.822227904288532763e+00
3.125247235535226764e+00 3.125247235535226764e+00 1.801689458195467441e+00 1.822227904288532763e+00
3.139711343107149499e+00 3.139711343107149499e+00 1.798705974080562653e+00 1.822227904288532541e+00
3.154175450679071346e+00 3.154175450679071346e+00 1.795598218046621009e+00 1.822227904288532541e+00
3.168639558250994526e+00 3.168639558250994526e+00 1.792367000210035144e+00 1.822227904288532763e+00
3.183103665822916373e+00 3.183103665822916373e+00 1.789013184743622809e+00 1.822227904288532541e+00
3.197567773394838664e+00 3.197567773394838664e+00 1.785537691886907252e+00 1.822227904288532763e+00
3.212031880966760955e+00 3.212031880966760955e+00 1.781941500036317905e+00 1.822227904288532763e+00
3.226495988538682802e+00 3.226495988538682802e+00 1.778225647918312724e+00 1.822227904288532541e+00
3.240960096110605537e+00 3.240960096110605537e+00 1.774391236848555264e+00 1.822227904288532763e+00
3.255424203682528717e+00 3.255424203682528717e+00 1.770439433080307934e+00 1.822227904288532541e+00
3.269888311254450119e+00 3.269888311254450119e+00 1.766371470245297726e+00 1.822227904288532319e+00
3.284352418826373299e+00 3.284352418826373299e+00 1.762188651890351121e+00 1.822227904288532541e+00
3.298816526398295146e+00 3.298816526398295146e+00 1.757892354113162137e+00 1.822227904288532763e+00
3.313280633970217437e+00 3.313280633970217437e+00 1.753484028300579256e+00 1.822227904288532319e+00
3.327744741542140172e+00 3.327744741542140172e+00 1.748965203972856486e+00 1.822227904288532541e+00
3.342208849114062019e+00 3.342208849114062019e+00 1.744337491737307122e+00 1.822227904288532763e+00
3.356672956685984310e+00 3.356672956685984310e+00 1.739602586354813907e+00 1.822227904288532763e+00
3.371137064257907046e+00 3.371137064257907046e+00 1.734762269922644373e+00 1.822227904288532763e+00
3.385601171829829337e+00 3.385601171829829337e+00 1.729818415176960444e+00 1.822227904288532541e+00
3.400065279401752072e+00 3.400065279401752072e+00 1.724772988918392924e+00 1.822227904288532319e+00
3.414529386973674363e+00 3.414529386973674363e+00 1.719628055563930724e+00 1.822227904288532763e+00
3.428993494545596210e+00 3.428993494545596210e+00 1.714385780828294292e+00 1.822227904288532541e+00
3.443457602117518945e+00 3.443457602117518945e+00 1.709048435537790844e+00 1.822227904288532541e+00
3.457921709689441236e+00 3.457921709689441236e+00 1.703618399579496234e+00 1.822227904288532319e+00
3.472385817261363083e+00 3.472385817261363083e+00 1.698098165988344066e+00 1.822227904288532541e+00
3.486849924833285819e+00 3.486849924833285819e+00 1.692490345174467059e+00 1.822227904288532541e+00
3.501314032405208110e+00 3.501314032405208110e+00 1.686797669292775526e+00 1.822227904288532541e+00
3.515778139977130401e+00 3.515778139977130401e+00 1.681022996756400545e+00 1.822227904288532763e+00
3.530242247549052248e+00 3.530242247549052248e+00 1.675169316895142924e+00 1.822227904288532541e+00
3.544706355120974539e+00 3.544706355120974539e+00 1.669239754759572758e+00 1.822227904288532763e+00
3.559170462692896830e+00 3.559170462692896830e+00 1.663237576070796031e+00 1.822227904288532319e+00
3.573634570264819121e+00 3.573634570264819121e+00 1.657166192315207454e+00 1.822227904288532985e+00
3.588098677836741857e+00 3.588098677836741857e+00 1.651029165982763391e+00 1.822227904288532541e+00
3.602562785408664148e+00 3.602562785408664148e+00 1.644830215946387009e+00 1.822227904288532541e+00
3.617026892980586883e+00 3.617026892980586883e+00 1.638573222979100130e+00 1.822227904288532541e+00
3.631491000552509174e+00 3.631491000552509174e+00 1.632262235404334794e+00 1.822227904288532541e+00
3.645955108124431465e+00 3.645955108124431465e+00 1.625901474873560071e+00 1.822227904288532319e+00
3.660419215696353756e+00 3.660419215696353756e+00 1.619495342263942650e+00 1.822227904288532541e+00
3.674883323268276047e+00 3.674883323268276047e+00 1.613048423687133859e+00 1.822227904288532541e+00
3.689347430840197894e+00 3.689347430840197894e+00 1.606565496598518106e+00 1.822227904288532319e+00
3.703811538412121074e+00 3.703811538412121074e+00 1.600051535994252649e+00 1.822227904288532319e+00
3.718275645984043365e+00 3.718275645984043365e+00 1.593511720681334509e+00 1.822227904288532541e+00
3.732739753555965656e+00 3.732739753555965656e+00 1.586951439603469627e+00 1.822227904288532319e+00
3.747203861127887947e+00 3.747203861127887947e+00 1.580376298203027163e+00 1.822227904288532541e+00
3.761667968699810238e+00 3.761667968699810238e+00 1.573792124796471681e+00 1.822227904288532541e+00
3.776132076271732085e+00 3.776132076271732085e+00 1.567204976937668803e+00 1.822227904288532319e+00
3.790596183843654821e+00 3.790596183843654821e+00 1.560621147740142600e+00 1.822227904288532319e+00
3.805060291415577556e+00 3.805060291415577556e+00 1.554047172125862186e+00 1.822227904288532319e+00
3.819524398987500291e+00 3.819524398987500291e+00 1.547489832964349610e+00 1.822227904288532763e+00
3.833988506559422138e+00 3.833988506559422138e+00 1.540956167061918292e+00 1.822227904288532763e+00
3.848452614131344429e+00 3.848452614131344429e+00 1.534453470956605781e+00 1.822227904288532541e+00
3.862916721703266720e+00 3.862916721703266720e+00 1.527989306469966335e+00 1.822227904288532541e+00
3.877380829275188567e+00 3.877380829275188567e+00 1.521571505962231674e+00 1.822227904288532541e+00
3.891844936847111303e+00 3.891844936847111303e+00 1.515208177232613362e+00 1.822227904288532985e+00
3.906309044419033594e+00 3.906309044419033594e+00 1.508907708001598902e+00 1.822227904288532541e+00
3.920773151990956329e+00 3.920773151990956329e+00 1.502678769907170198e+00 1.822227904288532541e+00
3.935237259562878620e+00 3.935237259562878620e+00 1.496530321941898833e+00 1.822227904288532319e+00
3.949701367134800911e+00 3.949701367134800911e+00 1.490471613252967398e+00 1.822227904288532541e+00
3.964165474706723646e+00 3.964165474706723646e+00 1.484512185222466751e+00 1.822227904288532319e+00
3.978629582278645938e+00 3.978629582278645938e+00 1.478661872740780980e+00 1.822227904288532097e+00
3.993093689850567340e+00 3.993093689850567340e+00 1.472930804581791930e+00 1.822227904288532541e+00
4.007557797422490076e+00 4.007557797422490076e+00 1.467329402784983028e+00 1.822227904288532319e+00
4.022021904994413255e+00 4.022021904994413255e+00 1.461868380946554247e+00 1.822227904288532319e+00
4.036486012566335546e+00 4.036486012566335546e+00 1.456558741319442074e+00 1.822227904288532541e+00
4.050950120138256949e+00 4.050950120138256949e+00 1.451411770620928410e+00 1.822227904288532541e+00
4.065414227710180128e+00 4.065414227710180128e+00 1.446439034446429295e+00 1.822227904288532541e+00
4.079878335282102420e+00 4.079878335282102420e+00 1.441652370189322241e+00 1.822227904288532319e+00
4.094342442854023822e+00 4.094342442854023822e+00 1.437063878369404080e+00 1.822227904288532541e+00
4.108806550425947002e+00 4.108806550425947002e+00 1.432685912277128715e+00 1.822227904288532541e+00
4.123270657997870181e+00 4.123270657997870181e+00 1.428531065847127302e+00 1.822227904288532319e+00
4.137734765569791584e+00 4.137734765569791584e+00 1.424612159683017243e+00 1.822227904288532541e+00
4.152198873141713875e+00 4.152198873141713875e+00 1.420942225166228701e+00 1.822227904288532319e+00
4.166662980713636166e+00 4.166662980713636166e+00 1.417534486594642651e+00 1.822227904288532763e+00
4.181127088285558457e+00 4.181127088285558457e+00 1.414402341312363864e+00 1.822227904288532541e+00
4.195591195857480749e+00 4.195591195857480749e+00 1.411559337809957571e+00 1.822227904288532319e+00
4.210055303429403040e+00 4.210055303429403040e+00 1.409019151794951741e+00 1.822227904288532541e+00
4.224519411001327107e+00 4.224519411001327107e+00 1.406795560255264865e+00 1.822227904288532541e+00
4.238983518573248510e+00 4.238983518573248510e+00 1.404902413563280161e+00 1.822227904288532319e+00
4.253447626145170801e+00 4.253447626145170801e+00 1.403353605695331741e+00 1.822227904288532541e+00
4.267911733717093092e+00 4.267911733717093092e+00 1.402163042670056647e+00 1.822227904288532541e+00
4.282375841289015383e+00 4.282375841289015383e+00 1.401344609338952996e+00 1.822227904288532097e+00
4.296839948860937675e+00 4.296839948860937675e+00 1.400912134693074629e+00 1.822227904288532541e+00
4.311304056432859966e+00 4.311304056432859966e+00 1.400879355880512600e+00 1.822227904288532319e+00
4.325768164004782257e+00 4.325768164004782257e+00 1.401259881159409248e+00 1.822227904288532541e+00
4.340232271576704548e+00 4.340232271576704548e+00 1.402067152040107345e+00 1.822227904288532319e+00
4.354696379148625951e+00 4.354696379148625951e+00 1.403314404896758738e+00 1.822227904288532319e+00
4.369160486720549130e+00 4.369160486720549130e+00 1.405014632352578063e+00 1.822227904288533207e+00
4.383624594292471421e+00 4.383624594292471421e+00 1.407180544763143137e+00 1.822227904288532763e+00
4.398088701864392824e+00 4.398088701864392824e+00 1.409824532137902153e+00 1.822227904288532763e+00
4.412552809436316004e+00 4.412552809436316004e+00 1.412958626850737920e+00 1.822227904288532541e+00
4.427016917008238295e+00 4.427016917008238295e+00 1.416594467495412735e+00 1.822227904288532319e+00
4.441481024580160586e+00 4.441481024580160586e+00 1.420743264240580395e+00 1.822227904288532319e+00
4.455945132152083765e+00 4.455945132152083765e+00 1.425415766031432163e+00 1.822227904288532541e+00
4.470409239724005168e+00 4.470409239724005168e+00 1.430622229970901271e+00 1.822227904288532541e+00
4.484873347295928347e+00 4.484873347295928347e+00 1.436372393192689056e+00 1.822227904288532763e+00
4.499337454867850639e+00 4.499337454867850639e+00 1.442675447511501341e+00 1.822227904288532319e+00
4.513801562439772930e+00 4.513801562439772930e+00 1.449540017103263745e+00 1.822227904288532541e+00
4.528265670011695221e+00 4.528265670011695221e+00 1.456974139430368798e+00 1.822227904288532985e+00
4.542729777583616624e+00 4.542729777583616624e+00 1.464985249585022631e+00 1.822227904288532319e+00
4.557193885155539803e+00 4.557193885155539803e+00 1.473580168178469929e+00 1.822227904288532985e+00
4.571657992727462094e+00 4.571657992727462094e+00 1.482765092856385358e+00 1.822227904288532541e+00
4.586122100299385274e+00 4.586122100299385274e+00 1.492545593472088816e+00 1.822227904288532541e+00
4.600586207871306677e+00 4.600586207871306677e+00 1.502926610900749971e+00 1.822227904288532319e+00
4.615050315443228968e+00 4.615050315443228968e+00 1.513912459430407198e+00 1.822227904288532763e+00
4.629514423015151259e+00 4.629514423015151259e+00 1.525506832620624476e+00 1.822227904288532541e+00
4.643978530587074438e+00 4.643978530587074438e+00 1.537712812477872948e+00 1.822227904288532985e+00
4.658442638158996729e+00 4.658442638158996729e+00 1.550532881759104420e+00 1.822227904288532319e+00
4.672906745730919909e+00 4.672906745730919909e+00 1.563968939182209805e+00 1.822227904288532763e+00
4.687370853302840423e+00 4.687370853302840423e+00 1.578022317294575094e+00 1.822227904288532763e+00
4.701834960874763603e+00 4.701834960874763603e+00 1.592693802729222341e+00 1.822227904288532541e+00
4.716299068446685006e+00 4.716299068446685006e+00 1.607983658562004647e+00 1.822227904288532763e+00
4.730763176018608185e+00 4.730763176018608185e+00 1.623891648473296145e+00 1.822227904288532763e+00
4.745227283590530476e+00 4.745227283590530476e+00 1.640417062412992344e+00 1.822227904288532541e+00
4.759691391162452767e+00 4.759691391162452767e+00 1.657558743468571016e+00 1.822227904288532763e+00
4.774155498734375946e+00 4.774155498734375946e+00 1.675315115641523356e+00 1.822227904288532763e+00
4.788619606306297349e+00 4.788619606306297349e+00 1.693684212247547949e+00 1.822227904288532541e+00
4.803083713878219640e+00 4.803083713878219640e+00 1.712663704669644460e+00 1.822227904288532319e+00
4.817547821450141932e+00 4.817547821450141932e+00 1.732250931210059797e+00 1.822227904288532763e+00


==> data/res/analytical.dat <==
P MSE
1.000000e-01 3.572214e+00
1.637894e-01 3.005303e+00
2.682696e-01 2.488472e+00
4.393971e-01 2.056285e+00
7.196857e-01 1.670377e+00
1.178769e+00 1.403186e+00
1.930698e+00 1.242693e+00
3.162278e+00 1.144061e+00
5.179475e+00 1.135356e+00
8.483429e+00 1.155829e+00
1.389495e+01 1.141750e+00
2.275846e+01 1.154668e+00
3.727594e+01 1.144399e+00
6.105402e+01 1.147574e+00
1.000000e+02 1.179309e+00


==> data/res/baseline.dat <==
P MSE
1.000000e-01 6.915815e+00
1.637894e-01 5.973544e+00
2.682696e-01 4.907889e+00
4.393971e-01 4.038764e+00
7.196857e-01 3.168648e+00
1.178769e+00 2.478339e+00
1.930698e+00 1.973934e+00
3.162278e+00 1.597459e+00
5.179475e+00 1.375264e+00
8.483429e+00 1.341660e+00
1.389495e+01 1.476892e+00
2.275846e+01 1.717985e+00
3.727594e+01 2.113094e+00
6.105402e+01 2.541773e+00
1.000000e+02 3.027120e+00


==> data/res/joint.dat <==
P MSE
1.000000e-01 3.344300e+00
1.637894e-01 2.794685e+00
2.682696e-01 2.321527e+00
4.393971e-01 1.895422e+00
7.196857e-01 1.543427e+00
1.178769e+00 1.300055e+00
1.930698e+00 1.125058e+00
3.162278e+00 1.011418e+00
5.179475e+00 9.596007e-01
8.483429e+00 9.367162e-01
1.389495e+01 9.221304e-01
2.275846e+01 9.308461e-01
3.727594e+01 9.105112e-01
6.105402e+01 9.139552e-01
1.000000e+02 9.213674e-01


==> data/res/linear_opt.dat <==
P MSE
1.000000e-01 3.641572e+00
1.637894e-01 2.999492e+00
2.682696e-01 2.488539e+00
4.393971e-01 2.030057e+00
7.196857e-01 1.681649e+00
1.178769e+00 1.446851e+00
1.930698e+00 1.269096e+00
3.162278e+00 1.228186e+00
5.179475e+00 1.259413e+00
8.483429e+00 1.431853e+00
1.389495e+01 1.612749e+00
2.275846e+01 1.874543e+00
3.727594e+01 2.228200e+00
6.105402e+01 2.671402e+00
1.000000e+02 3.164663e+00


==> data/res1/new/linear_noiseless__full_inversion.dat <==
P MSE
1.000000e-01 7.064036e-31
1.438450e-01 7.086678e-31
2.069138e-01 7.034596e-31
2.976351e-01 7.018430e-31
4.281332e-01 7.079236e-31
6.158482e-01 7.083330e-31
8.858668e-01 7.077172e-31
1.274275e+00 7.125022e-31
1.832981e+00 7.075099e-31
2.636651e+00 7.109785e-31
3.792690e+00 6.994317e-31
5.455595e+00 7.096036e-31
7.847600e+00 7.051100e-31
1.128838e+01 7.069826e-31
1.623777e+01 7.098607e-31
2.335721e+01 7.088511e-31
3.359818e+01 7.016521e-31
4.832930e+01 7.041055e-31
6.951928e+01 7.039139e-31
1.000000e+02 7.083411e-31


==> data/res1/new/linear_noiseless__truncated_max.dat <==
P MSE
1.000000e-01 7.259104e-01
1.438450e-01 7.263521e-01
2.069138e-01 7.237854e-01
2.976351e-01 7.243145e-01
4.281332e-01 7.252115e-01
6.158482e-01 7.261149e-01
8.858668e-01 7.260010e-01
1.274275e+00 7.252377e-01
1.832981e+00 7.263497e-01
2.636651e+00 7.250307e-01
3.792690e+00 7.252699e-01
5.455595e+00 7.237413e-01
7.847600e+00 7.234888e-01
1.128838e+01 7.256591e-01
1.623777e+01 7.253372e-01
2.335721e+01 7.252419e-01
3.359818e+01 7.262327e-01
4.832930e+01 7.239107e-01
6.951928e+01 7.251287e-01
1.000000e+02 7.252385e-01


==> data/res1/new/linear_noiseless__truncated_silent.dat <==
P MSE
1.000000e-01 2.466824e+00
1.438450e-01 2.465999e+00
2.069138e-01 2.460802e+00
2.976351e-01 2.459060e+00
4.281332e-01 2.463979e+00
6.158482e-01 2.461818e+00
8.858668e-01 2.468051e+00
1.274275e+00 2.463535e+00
1.832981e+00 2.463552e+00
2.636651e+00 2.463245e+00
3.792690e+00 2.461833e+00
5.455595e+00 2.454170e+00
7.847600e+00 2.457638e+00
1.128838e+01 2.463807e+00
1.623777e+01 2.464184e+00
2.335721e+01 2.464266e+00
3.359818e+01 2.463980e+00
4.832930e+01 2.459955e+00
6.951928e+01 2.462202e+00
1.000000e+02 2.462696e+00


==> data/res1/new/linear_noisy__full_inversion.dat <==
P MSE
1.000000e-01 1.514109e+02
1.438450e-01 1.050090e+02
2.069138e-01 7.283862e+01
2.976351e-01 5.080786e+01
4.281332e-01 3.523740e+01
6.158482e-01 2.458924e+01
8.858668e-01 1.711824e+01
1.274275e+00 1.187460e+01
1.832981e+00 8.238848e+00
2.636651e+00 5.729790e+00
3.792690e+00 3.976071e+00
5.455595e+00 2.773895e+00
7.847600e+00 1.920881e+00
1.128838e+01 1.340066e+00
1.623777e+01 9.277404e-01
2.335721e+01 6.494407e-01
3.359818e+01 4.470570e-01
4.832930e+01 3.108143e-01
6.951928e+01 2.164162e-01
1.000000e+02 1.515281e-01


==> data/res1/new/linear_noisy__truncated_max.dat <==
P MSE
1.000000e-01 7.598233e+00
1.438450e-01 5.515754e+00
2.069138e-01 4.074181e+00
2.976351e-01 3.057885e+00
4.281332e-01 2.360965e+00
6.158482e-01 1.877871e+00
8.858668e-01 1.544331e+00
1.274275e+00 1.306811e+00
1.832981e+00 1.143655e+00
2.636651e+00 1.030929e+00
3.792690e+00 9.527573e-01
5.455595e+00 8.980092e-01
7.847600e+00 8.588890e-01
1.128838e+01 8.334384e-01
1.623777e+01 8.142720e-01
2.335721e+01 8.000243e-01
3.359818e+01 7.916372e-01
4.832930e+01 7.849168e-01
6.951928e+01 7.813123e-01
1.000000e+02 7.781055e-01


==> data/res1/new/linear_noisy__truncated_silent.dat <==
P MSE
1.000000e-01 9.373522e+00
1.438450e-01 7.319875e+00
2.069138e-01 5.872308e+00
2.976351e-01 4.860095e+00
4.281332e-01 4.168259e+00
6.158482e-01 3.679848e+00
8.858668e-01 3.338950e+00
1.274275e+00 3.103253e+00
1.832981e+00 2.943133e+00
2.636651e+00 2.831704e+00
3.792690e+00 2.752735e+00
5.455595e+00 2.699972e+00
7.847600e+00 2.659355e+00
1.128838e+01 2.630498e+00
1.623777e+01 2.613059e+00
2.335721e+01 2.595492e+00
3.359818e+01 2.591258e+00
4.832930e+01 2.579986e+00
6.951928e+01 2.579833e+00
1.000000e+02 2.573343e+00


==> data/res1/new/nonlinear_noiseless__full_inversion.dat <==
P MSE
1.000000e-01 2.114036e-04
1.438450e-01 4.388435e-04
2.069138e-01 9.082678e-04
2.976351e-01 1.870555e-03
4.281332e-01 3.889406e-03
6.158482e-01 8.026708e-03
8.858668e-01 1.665438e-02
1.274275e+00 3.455975e-02
1.832981e+00 7.176160e-02
2.636651e+00 1.472245e-01
3.792690e+00 3.014624e-01
5.455595e+00 5.915410e-01
7.847600e+00 1.061245e+00
1.128838e+01 1.696888e+00
1.623777e+01 2.437333e+00
2.335721e+01 3.243296e+00
3.359818e+01 4.090661e+00
4.832930e+01 4.940748e+00
6.951928e+01 5.804244e+00
1.000000e+02 6.625829e+00


==> data/res1/new/nonlinear_noiseless__truncated_max.dat <==
P MSE
1.000000e-01 7.440723e-01
1.438450e-01 7.504715e-01
2.069138e-01 7.558378e-01
2.976351e-01 7.652141e-01
4.281332e-01 7.822959e-01
6.158482e-01 8.083522e-01
8.858668e-01 8.497942e-01
1.274275e+00 9.195742e-01
1.832981e+00 1.040648e+00
2.636651e+00 1.254551e+00
3.792690e+00 1.647654e+00
5.455595e+00 2.327131e+00
7.847600e+00 3.362756e+00
1.128838e+01 4.682571e+00
1.623777e+01 6.113509e+00
2.335721e+01 7.467607e+00
3.359818e+01 8.665262e+00
4.832930e+01 9.606540e+00
6.951928e+01 1.033342e+01
1.000000e+02 1.084112e+01


==> data/res1/new/nonlinear_noiseless__truncated_silent.dat <==
P MSE
1.000000e-01 2.558364e+00
1.438450e-01 2.563702e+00
2.069138e-01 2.562748e+00
2.976351e-01 2.559502e+00
4.281332e-01 2.565732e+00
6.158482e-01 2.572700e+00
8.858668e-01 2.585648e+00
1.274275e+00 2.607989e+00
1.832981e+00 2.658653e+00
2.636651e+00 2.757644e+00
3.792690e+00 2.964036e+00
5.455595e+00 3.350777e+00
7.847600e+00 4.002052e+00
1.128838e+01 4.891609e+00
1.623777e+01 5.952795e+00
2.335721e+01 7.053678e+00
3.359818e+01 8.115980e+00
4.832930e+01 9.012560e+00
6.951928e+01 9.761435e+00
1.000000e+02 1.031992e+01


==> data/res1/new/nonlinear_noisy__full_inversion.dat <==
P MSE
1.000000e-01 3.505744e+02
1.438450e-01 2.448337e+02
2.069138e-01 1.732372e+02
2.976351e-01 1.186564e+02
4.281332e-01 8.254973e+01
6.158482e-01 5.736265e+01
8.858668e-01 4.062334e+01
1.274275e+00 2.811920e+01
1.832981e+00 1.972064e+01
2.636651e+00 1.328671e+01
3.792690e+00 9.543312e+00
5.455595e+00 7.021365e+00
7.847600e+00 5.575354e+00
1.128838e+01 4.824715e+00
1.623777e+01 4.646750e+00
2.335721e+01 4.777437e+00
3.359818e+01 5.155291e+00
4.832930e+01 5.685016e+00
6.951928e+01 6.292183e+00
1.000000e+02 6.941617e+00


==> data/res1/new/nonlinear_noisy__truncated_max.dat <==
P MSE
1.000000e-01 7.667684e+00
1.438450e-01 5.572403e+00
2.069138e-01 4.112132e+00
2.976351e-01 3.099820e+00
4.281332e-01 2.407079e+00
6.158482e-01 1.938746e+00
8.858668e-01 1.639890e+00
1.274275e+00 1.468978e+00
1.832981e+00 1.424062e+00
2.636651e+00 1.526510e+00
3.792690e+00 1.833046e+00
5.455595e+00 2.452435e+00
7.847600e+00 3.437248e+00
1.128838e+01 4.724097e+00
1.623777e+01 6.123115e+00
2.335721e+01 7.451527e+00
3.359818e+01 8.613819e+00
4.832930e+01 9.529622e+00
6.951928e+01 1.021901e+01
1.000000e+02 1.074250e+01


==> data/res1/new/nonlinear_noisy__truncated_silent.dat <==
P MSE
1.000000e-01 9.425565e+00
1.438450e-01 7.334468e+00
2.069138e-01 5.851931e+00
2.976351e-01 4.845141e+00
4.281332e-01 4.136775e+00
6.158482e-01 3.645504e+00
8.858668e-01 3.318994e+00
1.274275e+00 3.100954e+00
1.832981e+00 2.982473e+00
2.636651e+00 2.980550e+00
3.792690e+00 3.104573e+00
5.455595e+00 3.444019e+00
7.847600e+00 4.051880e+00
1.128838e+01 4.929396e+00
1.623777e+01 5.971009e+00
2.335721e+01 7.059659e+00
3.359818e+01 8.088038e+00
4.832930e+01 8.963533e+00
6.951928e+01 9.671356e+00
1.000000e+02 1.024500e+01

